Generalized Line Spectral Estimation via Convex Optimization

Line spectral estimation is the problem of recovering the frequencies and amplitudes of a mixture of a few sinusoids from equispaced samples. However, in a variety of signal processing problems arising in imaging, radar, and localization we do not have access directly to such equispaced samples. Rather we only observe a severely undersampled version of these observations through linear measurements. This paper is about such generalized line spectral estimation problems. We reformulate these problems as sparse signal recovery problems over a continuously indexed dictionary which can be solved via a convex program. We prove that the frequencies and amplitudes of the components of the mixture can be recovered perfectly from a near-minimal number of observations via this convex program. This result holds provided the frequencies are sufficiently separated, and the linear measurements obey natural conditions that are satisfied in a variety of applications.

==> fig/offgrid.dat <==
1.000000000000000000e+00 6.520863240462416721e-01 6.886344949166124385e-01 6.557622258125076486e-01 6.466510727123088165e-01
2.000000000000000000e+00 2.907880488853037404e-01 3.393533574450383061e-01 3.026989651712920781e-01 2.940144298622504593e-01
3.000000000000000000e+00 1.750285977594046305e-01 2.080305317711253765e-01 1.833494973428324570e-01 1.771857009089934931e-01
4.000000000000000000e+00 1.300512214157189539e-01 1.788652010459156894e-01 1.422466504097569528e-01 1.329335753295021461e-01
5.000000000000000000e+00 1.106782075200411913e-01 1.543393359317968005e-01 1.180781101240375580e-01 1.088232712241500172e-01
6.000000000000000000e+00 9.016181805442398389e-02 1.444059673546697065e-01 1.097061109860968942e-01 9.724630031339336067e-02


==> fig/resultsSRF_nfp.dat <==
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 2.966326495188785495e-02 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 1.333333333333334460e-02 5.642734410091839597e-02 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 3.609475708248729986e-02 1.476417624662798300e-01 1.000000000000000056e-01 5.000000000000000000e-01


==> fig/resultsSRF_nfp_26aug.dat <==
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 8.797434948471091407e-03 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 1.827614237491539950e-02 6.076320430281600266e-02 5.000000000000000278e-02 4.000000000000000083e-02
3.000000000000000000e+00 6.808063724308675846e-02 1.316900919552492777e-01 2.400000000000000466e-01 2.100000000000000477e-01

